SsAG: Summarization and sparsification of Attributed Graphs

We present SsAG, an efficient and scalable lossy graph summarization method that retains the essential structure of the original graph. SsAG computes a sparse representation (summary) of the input graph and also caters to graphs with node attributes. The summary of a graph $G$ is stored as a graph on supernodes (subsets of vertices of $G$), and a weighted superedge connects two supernodes. The proposed method constructs a summary graph on $k$ supernodes that minimize the reconstruction error (difference between the original graph and the graph reconstructed from the summary) and maximum homogeneity with respect to attributes. We construct the summary by iteratively merging a pair of nodes. We derive a closed-form expression to efficiently compute the reconstruction error after merging a pair and approximate this score in constant time. To reduce the search space for selecting the best pair for merging, we assign a weight to each supernode that closely quantifies the contribution of the node in the score of the pairs containing it. We choose the best pair for merging from a random sample of supernodes selected with probability proportional to their weights. A logarithmic-sized sample yields a comparable summary based on various quality measures with weighted sampling. We propose a sparsification step for the constructed summary to reduce the storage cost to a given target size with a marginal increase in reconstruction error. Empirical evaluation on several real-world graphs and comparison with state-of-the-art methods shows that SsAG is up to $5\times$ faster and generates summaries of comparable quality.

==> Figures_data/Amazon_k_10000_w_100_sparsification_results.csv <==
x,ssag,ssumm
0.14101,4.61E-06,0.0000245
0.13,4.19E-06,0.0000249
0.12,3.90E-06,0.0000252
0.11,3.59E-06,0.0000256
0.1,3.30E-06,0.0000261
0.09,2.98E-06,0.0000266
0.08,2.67E-06,0.0000274
0.07,2.56E-06,0.0000274


==> Figures_data/Caltech36_purity_attribute_1_tikz.csv <==
x,a_1_RE,a_0.5_RE,a_0_RE,a_1_Atr,a_0.5_Atr,a_0_Atr
100,0.19399,0.19754,0.19934,0.74902,0.96359,0.96879
150,0.18385,0.18822,0.19079,0.76333,0.97269,0.98179
200,0.17183,0.17489,0.17907,0.77113,0.98049,0.9857
250,0.158,0.15949,0.16558,0.78544,0.987,0.987
300,0.14023,0.14178,0.1511,0.79454,0.9883,0.9922
350,0.12296,0.12285,0.13506,0.81014,0.9909,0.9935
400,0.10382,0.10333,0.1159,0.82575,0.9922,0.9948
450,0.081775,0.084089,0.098804,0.83615,0.9922,0.9974
500,0.062412,0.063134,0.078164,0.85696,0.9948,0.9987
550,0.040506,0.043545,0.060443,0.87386,0.9961,0.9987
600,0.023836,0.026117,0.042385,0.89597,0.9974,0.9987
650,0.010718,0.011693,0.026481,0.92198,0.9974,0.9987
700,0.0028338,0.0045139,0.012512,0.95709,0.9987,1
750,0.00026633,0.00065837,0.002231,0.9896,1,1


==> Figures_data/Caltech36_purity_attribute_2_tikz.csv <==
x,a_1_RE,a_0.5_RE,a_0_RE,a_1_Atr,a_0.5_Atr,a_0_Atr,S2L_RE
100,0.19445,0.19632,0.20104,0.6567,0.96099,0.96619,0.068537
150,0.18576,0.18623,0.1913,0.6801,0.97659,0.97139,0.061997
200,0.17247,0.17235,0.17842,0.69571,0.9844,0.987,0.05614
250,0.15675,0.15608,0.16409,0.72302,0.9909,0.9922,0.050484
300,0.14135,0.13827,0.14534,0.74772,0.9935,0.9935,0.041042
350,0.12237,0.1186,0.127,0.76983,0.9935,0.9935,0.035909
400,0.10281,0.097833,0.10854,0.79194,0.9948,0.9961,0.028262
450,0.081003,0.075617,0.090827,0.81534,0.9961,0.9961,0.023085
500,0.0602,0.056862,0.071662,0.82965,0.9961,0.9961,0.016931
550,0.041267,0.039333,0.055032,0.86346,0.9961,0.9961,0.011129
600,0.024131,0.022562,0.039025,0.89337,0.9961,0.9961,0.006432
650,0.012573,0.01277,0.023159,0.92198,0.9987,0.9987,0.0034341
700,0.0046366,0.0041876,0.010334,0.95319,0.9987,1,0.0010055
750,0.0012619,0.00084776,0.002629,0.9857,1,1,0.00012589


==> Figures_data/Email_RE_sample_size_impact.csv <==
x,RE_log_n,RE_5_log_n,RE_log2_n,RE_sqrt_n,time_log_n,time_5_log_n,time_log2_n,time_sqrt_n
100,0.00052727,0.00052314,0.000519,0.00052502,2.48,5.51,11.29,8.57
500,0.00049417,0.00050219,0.00049521,0.00049272,2.22,5.07,10.52,8.38
1000,0.00044404,0.00045146,0.00045793,0.00045106,2.02,4.93,10.97,8.17
2000,0.00036339,0.00036735,0.00037881,0.00036472,1.88,4.85,10.64,8.44
5000,0.00024516,0.00024183,0.00024134,0.00024179,1.51,4.16,9.64,7.79
7500,0.00019531,0.00019112,0.0001863,0.00018791,1.36,3.86,9.22,7.31
10000,0.00015864,0.0001538,0.00014823,0.00015053,1.17,3.59,8.54,6.65


==> Figures_data/Email_k_2000_w_200_sparsification_results.csv <==
x,ssag,ssumm
0.62237,0.00017503,0.0000945
0.6,0.00016581,0.0001124
0.55,0.00015103,0.0001212
0.5,0.00013574,0.0001343
0.45,0.00012355,0.0001446
0.4,0.00011431,0.0001587
0.35,0.00010865,0.000175
0.3,0.00010762,0.0001982


==> Figures_data/Facebook_GRASS.csv <==
x,ssag,grass
500,0.0134,0.0141
1000,0.0095,0.0102
1500,0.0067,0.0074
2000,0.0045,0.0052
2500,0.0028,0.0035
3000,0.0014,0.0021
3500,0.0005,0.0012
4000,0,0.0007


==> Figures_data/Facebook_RE_sample_size_impact.csv <==
x,RE_log_n,RE_5_log_n,RE_log2_n,RE_sqrt_n,time_log_n,time_5_log_n,time_log2_n,time_sqrt_n
100,0.016759,0.01411,0.013507,0.015404,0.3,0.44,0.61,0.43
500,0.013519,0.011827,0.011259,0.01225,0.29,0.39,0.54,0.38
1000,0.0099645,0.0093172,0.0093931,0.0094936,0.21,0.34,0.46,0.29
1500,0.0068574,0.0067597,0.0066928,0.0069072,0.19,0.3,0.43,0.29
2000,0.0045869,0.0044767,0.0044657,0.0044499,0.14,0.26,0.31,0.27
2500,0.0027876,0.0026336,0.0027132,0.0027312,0.09,0.19,0.27,0.21
3000,0.0014105,0.0012786,0.0012911,0.0013506,0.09,0.18,0.26,0.2


==> Figures_data/PoliticalBlogs_RE_purity_attribute_1_tikz.csv <==
x,a_1_RE,a_0.5_RE,a_0_RE,a_1_Atr,a_0.5_Atr,a_0_Atr,S2L_RE
100,0.036392,0.036759,0.040274,0.6732,0.99346,0.99428,0.020289
200,0.03095,0.031571,0.036118,0.68627,0.99428,0.99837,0.017414
300,0.024295,0.025307,0.030752,0.69444,0.99673,0.99918,0.014537
400,0.017516,0.01859,0.025275,0.71405,0.99673,0.99918,0.011201
500,0.01196,0.013241,0.019752,0.75572,0.99837,0.99918,0.007905
600,0.0079498,0.0091281,0.015444,0.79575,1,0.99918,0.0056727
700,0.004965,0.0059904,0.011377,0.83088,1,0.99918,0.0037976
800,0.0030318,0.0037594,0.0086364,0.86928,1,1,0.001995
900,0.0017175,0.0021097,0.0053678,0.89869,1,1,0.0011151
1000,0.00087743,0.0011418,0.0032989,0.93464,1,1,0.00051436
1100,0.00037357,0.00052131,0.0016678,0.96405,1,1,0.00012918
1200,6.32E-05,6.81E-05,0.00036066,0.99183,1,1,1.35E-06


==> Figures_data/Stanford_RE_sample_size_impact.csv <==
x,RE_log_n,RE_5_log_n,RE_log2_n,RE_sqrt_n,time_log_n,time_5_log_n,time_log2_n,time_sqrt_n
1000,8.49E-05,7.18E-05,6.40E-05,6.87E-05,38.61,82.89,168.06,220.93
2000,8.27E-05,6.92E-05,6.16E-05,6.51E-05,37.62,77.74,165.5,238.38
5000,7.79E-05,6.61E-05,5.77E-05,5.96E-05,36.35,72.72,166.34,228.28
10000,7.28E-05,6.18E-05,5.42E-05,5.50E-05,34.33,73.11,166.05,224
15000,6.89E-05,5.85E-05,5.16E-05,5.19E-05,32.85,67.06,165.53,213.9
20000,6.55E-05,5.55E-05,4.88E-05,4.89E-05,32.1,66.72,155.94,218.42
25000,6.18E-05,5.25E-05,4.65E-05,4.61E-05,31.04,64.29,154.93,216.63


==> Figures_data/Stanford_k_1000_w_200_sparsification_results.csv <==
x,ssag,ssumm
0.09931,1.76E-05,0.0000173
0.09,1.55E-05,0.0000188
0.08,1.43E-05,0.0000204
0.07,1.28E-05,0.000021
0.06,1.15E-05,0.0000266
0.05,1.04E-05,0.0000328
0.04,9.91E-06,0.0000436


==> Figures_data/amazon_sparsification.csv <==
x,ssag,ssumm
0.4,2.55E-05,0.0000153
0.35,2.63E-05,0.0000168
0.3,2.67E-05,0.0000184
0.25,2.77E-05,0.0000202
0.2,2.79E-05,0.0000235
0.15,2.85E-05,0.0000245
0.1,2.94E-05,0.0000261
0.05,3.04E-05,0.0000297


==> Figures_data/email_sparsification.csv <==
x,ssag,ssumm
0.4,0.0002301,0.0001598
0.35,0.0002407,0.000175
0.3,0.000251,0.0001985
0.25,0.0002526,0.0002074
0.2,0.0002577,0.000213
0.15,0.0002661,0.0002193
0.1,0.00027096,0.0002396
0.05,0.00027756,0.0002677


==> Figures_data/stanford_sparsification.csv <==
x,ssag,ssumm
0.4,0.0000363,0.0000057
0.35,0.0000375,0.0000068
0.3,0.0000383,0.0000079
0.25,0.0000391,0.0000095
0.2,0.0000402,0.0000109
0.15,0.0000419,0.0000135
0.1,4.25E-05,0.0000174
0.05,4.53E-05,0.0000327

